Measurement of $b$-hadron pair production with the ATLAS detector in proton-proton collisions at $\sqrt{s}=8$ TeV

A measurement of $b$-hadron pair production is presented, based on a data set corresponding to an integrated luminosity of 11.4 fb$^{-1}$ of proton--proton collisions recorded at $\sqrt{s}=8$ TeV with the ATLAS detector at the LHC. Events are selected in which a $b$-hadron is reconstructed in a decay channel containing $J/\psi \rightarrow \mu\mu$, and a second $b$-hadron is reconstructed in a decay channel containing a muon. Results are presented in a fiducial volume defined by kinematic requirements on three muons based on those used in the analysis. The fiducial cross section is measured to be $17.7 \pm 0.1 ($stat.$) \pm 2.0 ($syst.$)$ nb. A number of normalised differential cross sections are also measured, and compared to predictions from the Pythia8, Herwig++, MadGraph5\_aMC@NLO+Pythia8 and Sherpa event generators, providing new constraints on heavy flavour production.

==> Metadata.txt <==
Title: Measurement of $b$-hadron pair production with the ATLAS
detector in proton-proton collisions at $\sqrt{s}=8$ TeV 

Abstract: A measurement of $b$-hadron pair production is presented,
based on a data set corresponding to an integrated luminosity of 11.4
fb$^{-1}$ of proton--proton collisions recorded at $\sqrt{s}=8$ TeV
with the ATLAS detector at the LHC. Events are selected in which a
$b$-hadron is reconstructed in a decay channel containing
$J/\psi \rightarrow \mu\mu$, and a second $b$-hadron is reconstructed
in a decay channel containing a muon. Results are presented in a
fiducial volume defined by kinematic requirements on three muons
based on those used in the analysis. The fiducial cross section
is measured to be $17.7 \pm 0.1 ($stat.$) \pm 2.0 ($syst.$)$ nb.
A number of normalised differential cross sections are also measured,
and compared to predictions from the Pythia8, Herwig++,
MadGraph5\_aMC@NLO+Pythia8 and Sherpa event generators, providing new
constraints on heavy flavour production.

Comments: Comments: 49 pages in total, author list starting page 28, 10 figures, 1 table, submitted to JHEP. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/BPHY-2015-04/

Report-no: CERN-EP-2017-057

Keywords: Perturbative QCD, bottom quark, gluons, Quark and gluon jets

